Partition-based Nonrigid Registration for 3D Face Model

This paper presents a partition-based surface registration for 3D morphable model(3DMM). In the 3DMM, it often requires to warp a handcrafted template model into different captured models. The proposed method first utilizes the landmarks to partition the template model then scale each part and finally smooth the boundaries. This method is especially effective when the disparity between the template model and the target model is huge. The experiment result shows the method perform well than the traditional warp method and robust to the local minima.

==> README_BMVC_TYPESETTING.txt <==
BMVC Paper TEMPLATEs

This folder provides all the files necessary for produce both the review and final proceedings version of the paper.



Typesetting should preferably be done using the PDFLaTeX system (part of all modern LaTeX distributions). 
However, submissions prepared in Microsoft Word or OpenOffice will be accepted – but are discouraged.. 

All LaTeX class and support files are supplied in BMVC_2019_Template.zip

Two example template LaTeX files are also provided:
	Review example PDF : bmvc_review.pdf
	Final Proceedings example PDF : bmvc_final.pdf


Within these files there are details about preparing your paper for double-blind review and the formatting of the paper.
PLEASE READ BOTH these files carefully. 

They also illustrate how to produce both version of the paper from LaTeX.

Essentially to produce the review paper you must include the command:

\bmvcreviewcopy{??}

in the LaTeX preamble.

The ?? is the paper number your are assigned when registering your paper on the CMT submission web site:
https://cmt3.research.microsoft.com/BMVC2019


A word template is also provide: BMVC_MS_Office_2019_review.docx



More details on paper submission is at: https://bmvc2019.org/authors/submit-your-paper-2/

